Joint Cryo-ET Alignment and Reconstruction with Neural Deformation Fields

We propose a framework to jointly determine the deformation parameters and reconstruct the unknown volume in electron cryotomography (CryoET). CryoET aims to reconstruct three-dimensional biological samples from two-dimensional projections. A major challenge is that we can only acquire projections for a limited range of tilts, and that each projection undergoes an unknown deformation during acquisition. Not accounting for these deformations results in poor reconstruction. The existing CryoET software packages attempt to align the projections, often in a workflow which uses manual feedback. Our proposed method sidesteps this inconvenience by automatically computing a set of undeformed projections while simultaneously reconstructing the unknown volume. We achieve this by learning a continuous representation of the undeformed measurements and deformation parameters. We show that our approach enables the recovery of high-frequency details that are destroyed without accounting for deformations.

==> images/SNR-10_scale2_proj60/fsc.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.427e-01
2.000e+00,8.802e-01
3.000e+00,8.145e-01
4.000e+00,6.250e-01
5.000e+00,4.036e-01
6.000e+00,3.007e-01
7.000e+00,3.057e-01
8.000e+00,2.101e-01
9.000e+00,1.735e-01
1.000e+01,1.279e-01
1.100e+01,1.430e-01
1.200e+01,9.698e-02
1.300e+01,2.080e-02
1.400e+01,3.200e-02
1.500e+01,6.459e-02
1.600e+01,2.383e-02
1.700e+01,1.189e-02
1.800e+01,4.170e-03
1.900e+01,-1.995e-02
2.000e+01,4.016e-03
2.100e+01,-2.797e-03
2.200e+01,8.737e-03
2.300e+01,-2.741e-03
2.400e+01,2.037e-02
2.500e+01,1.328e-02
2.600e+01,-3.136e-03
2.700e+01,1.442e-02
2.800e+01,1.991e-02
2.900e+01,-5.407e-05
3.000e+01,1.249e-02


==> images/SNR-10_scale2_proj60/fsc_fbp.csv <==
# x,fsc
0,1
1,0.9234
2,0.7968
3,0.5817
4,0.06267
5,0.06789
6,0.0706
7,0.08504
8,0.04855
9,0.001224
10,0.01529
11,0.002324
12,0.01945
13,0.01512
14,0.01523
15,0.01543
16,0.00167
17,0.002011
18,0.01938
19,0.01163
20,0.004624
21,0.0001351
22,0.01981
23,0.01527
24,0.004363
25,0.02353
26,0.004893
27,0.004798
28,0.002043
29,0.01051
30,0.01136


==> images/SNR-10_scale2_proj60/fsc_fbp_no_deformation.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.417e-01
2.000e+00,8.999e-01
3.000e+00,8.844e-01
4.000e+00,7.183e-01
5.000e+00,5.497e-01
6.000e+00,4.346e-01
7.000e+00,4.316e-01
8.000e+00,3.975e-01
9.000e+00,2.977e-01
1.000e+01,2.606e-01
1.100e+01,2.740e-01
1.200e+01,2.197e-01
1.300e+01,1.773e-01
1.400e+01,7.770e-02
1.500e+01,1.042e-01
1.600e+01,4.409e-02
1.700e+01,9.442e-02
1.800e+01,4.805e-02
1.900e+01,7.634e-02
2.000e+01,3.994e-02
2.100e+01,5.740e-02
2.200e+01,5.285e-02
2.300e+01,4.596e-02
2.400e+01,3.859e-02
2.500e+01,4.492e-02
2.600e+01,1.454e-02
2.700e+01,2.785e-02
2.800e+01,1.875e-02
2.900e+01,2.190e-02
3.000e+01,5.182e-03


==> images/SNR0_scale2_proj60/fsc.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.385e-01
2.000e+00,8.939e-01
3.000e+00,8.933e-01
4.000e+00,8.125e-01
5.000e+00,7.175e-01
6.000e+00,6.559e-01
7.000e+00,6.616e-01
8.000e+00,5.884e-01
9.000e+00,5.292e-01
1.000e+01,5.326e-01
1.100e+01,5.020e-01
1.200e+01,3.979e-01
1.300e+01,2.859e-01
1.400e+01,2.148e-01
1.500e+01,1.990e-01
1.600e+01,1.562e-01
1.700e+01,1.125e-01
1.800e+01,7.627e-02
1.900e+01,9.299e-02
2.000e+01,6.247e-02
2.100e+01,4.438e-02
2.200e+01,2.486e-02
2.300e+01,2.616e-02
2.400e+01,4.474e-02
2.500e+01,3.996e-02
2.600e+01,8.392e-03
2.700e+01,1.944e-02
2.800e+01,2.999e-02
2.900e+01,3.646e-03
3.000e+01,1.842e-02


==> images/SNR0_scale2_proj60/fsc_fbp.csv <==
# x,fsc
0,1
1,0.9274
2,0.8261
3,0.6537
4,0.187
5,0.1235
6,0.08797
7,0.1628
8,0.09746
9,0.001133
10,0.03132
11,0.0009397
12,0.03466
13,0.007519
14,0.01528
15,0.01758
16,0.001097
17,0.0007334
18,0.0184
19,0.01128
20,0.002892
21,0.0003515
22,0.01839
23,0.01416
24,0.005571
25,0.0235
26,0.003923
27,0.00479
28,0.002319
29,0.01066
30,0.01179


==> images/SNR0_scale2_proj60/fsc_fbp_no_deformation.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.412e-01
2.000e+00,9.174e-01
3.000e+00,9.305e-01
4.000e+00,8.496e-01
5.000e+00,8.102e-01
6.000e+00,7.861e-01
7.000e+00,7.792e-01
8.000e+00,7.100e-01
9.000e+00,6.617e-01
1.000e+01,6.285e-01
1.100e+01,6.511e-01
1.200e+01,5.799e-01
1.300e+01,4.583e-01
1.400e+01,3.168e-01
1.500e+01,2.884e-01
1.600e+01,2.204e-01
1.700e+01,2.555e-01
1.800e+01,1.814e-01
1.900e+01,1.929e-01
2.000e+01,1.491e-01
2.100e+01,1.502e-01
2.200e+01,1.362e-01
2.300e+01,1.213e-01
2.400e+01,1.114e-01
2.500e+01,1.120e-01
2.600e+01,7.688e-02
2.700e+01,8.476e-02
2.800e+01,6.986e-02
2.900e+01,6.772e-02
3.000e+01,5.182e-02


==> images/SNR10_scale1_proj60/fsc.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.365e-01
2.000e+00,9.048e-01
3.000e+00,8.846e-01
4.000e+00,8.117e-01
5.000e+00,7.450e-01
6.000e+00,7.190e-01
7.000e+00,7.127e-01
8.000e+00,6.628e-01
9.000e+00,6.155e-01
1.000e+01,5.811e-01
1.100e+01,5.705e-01
1.200e+01,4.940e-01
1.300e+01,4.383e-01
1.400e+01,3.655e-01
1.500e+01,3.318e-01
1.600e+01,3.189e-01
1.700e+01,3.185e-01
1.800e+01,2.388e-01
1.900e+01,2.230e-01
2.000e+01,2.159e-01
2.100e+01,1.610e-01
2.200e+01,1.006e-01
2.300e+01,7.271e-02
2.400e+01,8.201e-02
2.500e+01,8.292e-02
2.600e+01,9.065e-02
2.700e+01,7.429e-02
2.800e+01,4.626e-02
2.900e+01,6.406e-02
3.000e+01,8.625e-02


==> images/SNR10_scale1_proj60/fsc_fbp.csv <==
# x,fsc
0,1
1,0.9382
2,0.9053
3,0.889
4,0.769
5,0.6405
6,0.4936
7,0.2743
8,0.1129
9,0.03587
10,0.03904
11,0.09427
12,0.1452
13,0.1111
14,0.06569
15,0.0448
16,0.02613
17,0.01341
18,0.00959
19,0.01674
20,0.004161
21,0.008373
22,0.0306
23,0.02384
24,0.002521
25,0.02514
26,0.001827
27,0.002414
28,0.0007244
29,0.006576
30,0.002095


==> images/SNR10_scale1_proj60/fsc_fbp_no_deformation.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.408e-01
2.000e+00,9.192e-01
3.000e+00,9.355e-01
4.000e+00,8.656e-01
5.000e+00,8.620e-01
6.000e+00,8.863e-01
7.000e+00,8.821e-01
8.000e+00,8.552e-01
9.000e+00,8.567e-01
1.000e+01,8.410e-01
1.100e+01,8.626e-01
1.200e+01,8.272e-01
1.300e+01,7.742e-01
1.400e+01,6.938e-01
1.500e+01,6.357e-01
1.600e+01,5.919e-01
1.700e+01,5.904e-01
1.800e+01,4.954e-01
1.900e+01,4.757e-01
2.000e+01,4.265e-01
2.100e+01,3.921e-01
2.200e+01,3.587e-01
2.300e+01,3.276e-01
2.400e+01,3.111e-01
2.500e+01,2.969e-01
2.600e+01,2.524e-01
2.700e+01,2.456e-01
2.800e+01,2.171e-01
2.900e+01,1.998e-01
3.000e+01,1.870e-01


==> images/SNR10_scale2_proj60/fsc.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.408e-01
2.000e+00,9.102e-01
3.000e+00,9.113e-01
4.000e+00,8.340e-01
5.000e+00,7.894e-01
6.000e+00,7.800e-01
7.000e+00,7.755e-01
8.000e+00,7.238e-01
9.000e+00,7.023e-01
1.000e+01,6.761e-01
1.100e+01,6.497e-01
1.200e+01,5.943e-01
1.300e+01,5.151e-01
1.400e+01,4.749e-01
1.500e+01,4.271e-01
1.600e+01,3.820e-01
1.700e+01,3.490e-01
1.800e+01,2.720e-01
1.900e+01,2.369e-01
2.000e+01,2.404e-01
2.100e+01,1.972e-01
2.200e+01,1.493e-01
2.300e+01,1.217e-01
2.400e+01,1.220e-01
2.500e+01,1.260e-01
2.600e+01,1.196e-01
2.700e+01,8.613e-02
2.800e+01,5.893e-02
2.900e+01,5.227e-02
3.000e+01,1.084e-01


==> images/SNR10_scale2_proj60/fsc_fbp.csv <==
# x,fsc
0,1
1,0.9284
2,0.8309
3,0.6578
4,0.2372
5,0.1453
6,0.08691
7,0.2179
8,0.1479
9,0.0007266
10,0.04989
11,0.001535
12,0.05507
13,0.01046
14,0.01359
15,0.02213
16,0.008939
17,0.002987
18,0.01469
19,0.009827
20,0.002411
21,0.001005
22,0.0137
23,0.0105
24,0.009206
25,0.02307
26,0.0008604
27,0.004704
28,0.003151
29,0.011
30,0.01299


==> images/SNR10_scale2_proj60/fsc_fbp_no_deformation.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.408e-01
2.000e+00,9.192e-01
3.000e+00,9.355e-01
4.000e+00,8.656e-01
5.000e+00,8.620e-01
6.000e+00,8.863e-01
7.000e+00,8.821e-01
8.000e+00,8.552e-01
9.000e+00,8.567e-01
1.000e+01,8.410e-01
1.100e+01,8.626e-01
1.200e+01,8.272e-01
1.300e+01,7.742e-01
1.400e+01,6.938e-01
1.500e+01,6.357e-01
1.600e+01,5.919e-01
1.700e+01,5.904e-01
1.800e+01,4.954e-01
1.900e+01,4.757e-01
2.000e+01,4.265e-01
2.100e+01,3.921e-01
2.200e+01,3.587e-01
2.300e+01,3.276e-01
2.400e+01,3.111e-01
2.500e+01,2.969e-01
2.600e+01,2.524e-01
2.700e+01,2.456e-01
2.800e+01,2.171e-01
2.900e+01,1.998e-01
3.000e+01,1.870e-01


==> images/SNR10_scale4_proj60/fsc.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.320e-01
2.000e+00,8.942e-01
3.000e+00,8.682e-01
4.000e+00,7.648e-01
5.000e+00,6.943e-01
6.000e+00,6.167e-01
7.000e+00,5.837e-01
8.000e+00,4.979e-01
9.000e+00,4.235e-01
1.000e+01,3.630e-01
1.100e+01,2.643e-01
1.200e+01,2.394e-01
1.300e+01,1.693e-01
1.400e+01,1.378e-01
1.500e+01,1.159e-01
1.600e+01,9.837e-02
1.700e+01,8.870e-02
1.800e+01,6.436e-02
1.900e+01,3.084e-02
2.000e+01,5.164e-02
2.100e+01,-1.244e-02
2.200e+01,-2.831e-02
2.300e+01,4.937e-03
2.400e+01,-3.602e-03
2.500e+01,6.618e-04
2.600e+01,5.719e-03
2.700e+01,2.372e-02
2.800e+01,8.431e-03
2.900e+01,8.089e-03
3.000e+01,4.464e-02


==> images/SNR10_scale4_proj60/fsc_fbp.csv <==
# x,fsc
0,1
1,0.8359
2,0.192
3,0.0912
4,0.1993
5,0.01259
6,0.1197
7,0.03077
8,0.01967
9,0.04538
10,0.06078
11,0.02569
12,0.01136
13,0.05366
14,0.01781
15,0.02149
16,0.002172
17,0.005706
18,0.008372
19,0.01517
20,0.003511
21,0.0126
22,0.01922
23,0.01518
24,0.002542
25,0.02594
26,0.00272
27,0.002597
28,0.0005504
29,0.01315
30,0.00612


==> images/SNR10_scale4_proj60/fsc_fbp_no_deformation.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.408e-01
2.000e+00,9.192e-01
3.000e+00,9.355e-01
4.000e+00,8.656e-01
5.000e+00,8.620e-01
6.000e+00,8.863e-01
7.000e+00,8.821e-01
8.000e+00,8.552e-01
9.000e+00,8.567e-01
1.000e+01,8.410e-01
1.100e+01,8.626e-01
1.200e+01,8.272e-01
1.300e+01,7.742e-01
1.400e+01,6.938e-01
1.500e+01,6.357e-01
1.600e+01,5.919e-01
1.700e+01,5.904e-01
1.800e+01,4.954e-01
1.900e+01,4.757e-01
2.000e+01,4.265e-01
2.100e+01,3.921e-01
2.200e+01,3.587e-01
2.300e+01,3.276e-01
2.400e+01,3.111e-01
2.500e+01,2.969e-01
2.600e+01,2.524e-01
2.700e+01,2.456e-01
2.800e+01,2.171e-01
2.900e+01,1.998e-01
3.000e+01,1.870e-01


==> images/neuron/fsc.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.925e-01
2.000e+00,9.823e-01
3.000e+00,9.755e-01
4.000e+00,9.716e-01
5.000e+00,9.614e-01
6.000e+00,9.473e-01
7.000e+00,9.466e-01
8.000e+00,9.298e-01
9.000e+00,9.330e-01
1.000e+01,9.156e-01
1.100e+01,9.021e-01
1.200e+01,8.872e-01
1.300e+01,8.631e-01
1.400e+01,8.520e-01
1.500e+01,8.509e-01
1.600e+01,8.215e-01
1.700e+01,7.832e-01
1.800e+01,7.764e-01
1.900e+01,7.733e-01
2.000e+01,7.735e-01
2.100e+01,7.372e-01
2.200e+01,7.037e-01
2.300e+01,7.020e-01
2.400e+01,7.033e-01
2.500e+01,6.752e-01
2.600e+01,6.618e-01
2.700e+01,6.234e-01
2.800e+01,6.455e-01
2.900e+01,6.034e-01
3.000e+01,5.964e-01
3.100e+01,5.328e-01
3.200e+01,6.014e-01
3.300e+01,5.772e-01
3.400e+01,5.303e-01
3.500e+01,5.108e-01
3.600e+01,4.716e-01
3.700e+01,4.985e-01
3.800e+01,4.827e-01
3.900e+01,5.129e-01
4.000e+01,6.205e-01
4.100e+01,6.007e-01
4.200e+01,5.712e-01
4.300e+01,5.393e-01
4.400e+01,5.463e-01
4.500e+01,4.858e-01
4.600e+01,4.770e-01
4.700e+01,4.737e-01
4.800e+01,4.636e-01
4.900e+01,4.385e-01
5.000e+01,4.192e-01
5.100e+01,4.411e-01
5.200e+01,4.167e-01
5.300e+01,3.948e-01
5.400e+01,3.663e-01
5.500e+01,3.524e-01
5.600e+01,3.294e-01
5.700e+01,3.201e-01
5.800e+01,3.321e-01
5.900e+01,3.353e-01
6.000e+01,3.173e-01
6.100e+01,3.103e-01
6.200e+01,2.648e-01


==> images/neuron/fsc_fbp.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.890e-01
2.000e+00,9.693e-01
3.000e+00,9.507e-01
4.000e+00,9.319e-01
5.000e+00,8.423e-01
6.000e+00,7.880e-01
7.000e+00,6.782e-01
8.000e+00,5.403e-01
9.000e+00,4.631e-01
1.000e+01,2.795e-01
1.100e+01,6.380e-02
1.200e+01,4.263e-02
1.300e+01,6.238e-02
1.400e+01,1.880e-01
1.500e+01,1.517e-01
1.600e+01,1.361e-01
1.700e+01,7.015e-02
1.800e+01,6.641e-02
1.900e+01,1.309e-01
2.000e+01,2.650e-02
2.100e+01,1.173e-01
2.200e+01,9.449e-02
2.300e+01,6.458e-02
2.400e+01,8.493e-02
2.500e+01,6.762e-02
2.600e+01,7.457e-03
2.700e+01,4.318e-02
2.800e+01,5.665e-02
2.900e+01,3.727e-02
3.000e+01,2.108e-02
3.100e+01,4.388e-03
3.200e+01,1.291e-03
3.300e+01,2.223e-02
3.400e+01,5.799e-03
3.500e+01,4.894e-02
3.600e+01,7.124e-03
3.700e+01,1.464e-02
3.800e+01,5.794e-02
3.900e+01,2.598e-01
4.000e+01,1.999e-01
4.100e+01,6.317e-02
4.200e+01,1.661e-02
4.300e+01,8.301e-03
4.400e+01,9.810e-03
4.500e+01,1.739e-02
4.600e+01,3.803e-02
4.700e+01,1.972e-02
4.800e+01,6.385e-03
4.900e+01,1.340e-02
5.000e+01,7.656e-05
5.100e+01,4.946e-03
5.200e+01,1.804e-02
5.300e+01,3.726e-03
5.400e+01,3.736e-03
5.500e+01,3.960e-03
5.600e+01,8.414e-03
5.700e+01,2.071e-02
5.800e+01,1.189e-03
5.900e+01,3.641e-03
6.000e+01,8.305e-03
6.100e+01,1.084e-03
6.200e+01,1.704e-02


==> images/neuron/fsc_fbp_no_deformation.csv <==
# x,fsc
0.000e+00,1.000e+00
1.000e+00,9.905e-01
2.000e+00,9.889e-01
3.000e+00,9.908e-01
4.000e+00,9.929e-01
5.000e+00,9.911e-01
6.000e+00,9.905e-01
7.000e+00,9.895e-01
8.000e+00,9.864e-01
9.000e+00,9.878e-01
1.000e+01,9.887e-01
1.100e+01,9.861e-01
1.200e+01,9.869e-01
1.300e+01,9.835e-01
1.400e+01,9.838e-01
1.500e+01,9.831e-01
1.600e+01,9.770e-01
1.700e+01,9.745e-01
1.800e+01,9.696e-01
1.900e+01,9.651e-01
2.000e+01,9.666e-01
2.100e+01,9.656e-01
2.200e+01,9.583e-01
2.300e+01,9.539e-01
2.400e+01,9.572e-01
2.500e+01,9.507e-01
2.600e+01,9.504e-01
2.700e+01,9.387e-01
2.800e+01,9.395e-01
2.900e+01,9.247e-01
3.000e+01,9.168e-01
3.100e+01,9.094e-01
3.200e+01,9.037e-01
3.300e+01,8.981e-01
3.400e+01,8.804e-01
3.500e+01,8.744e-01
3.600e+01,8.714e-01
3.700e+01,8.614e-01
3.800e+01,8.554e-01
3.900e+01,7.950e-01
4.000e+01,8.803e-01
4.100e+01,8.841e-01
4.200e+01,8.746e-01
4.300e+01,8.719e-01
4.400e+01,8.794e-01
4.500e+01,8.633e-01
4.600e+01,8.602e-01
4.700e+01,8.516e-01
4.800e+01,8.557e-01
4.900e+01,8.433e-01
5.000e+01,8.461e-01
5.100e+01,8.432e-01
5.200e+01,8.376e-01
5.300e+01,8.317e-01
5.400e+01,8.244e-01
5.500e+01,8.167e-01
5.600e+01,8.108e-01
5.700e+01,8.116e-01
5.800e+01,8.144e-01
5.900e+01,8.089e-01
6.000e+01,7.903e-01
6.100e+01,7.893e-01
6.200e+01,7.730e-01

